Computation of extreme eigenvalues in higher dimensions using block tensor train format

We consider an approximate computation of several minimal eigenpairs of large Hermitian matrices which come from high--dimensional problems. We use the tensor train format (TT) for vectors and matrices to overcome the curse of dimensionality and make storage and computational cost feasible. Applying a block version of the TT format to several vectors simultaneously, we compute the low--lying eigenstates of a system by minimization of a block Rayleigh quotient performed in an alternating fashion for all dimensions. For several numerical examples, we compare the proposed method with the deflation approach when the low--lying eigenstates are computed one-by-one, and also with the variational algorithms used in quantum physics.

==> dat/heisen_errs_B1.dat <==
   5.0000000e+00   6.4571739e-09   2.0667024e-11   5.9952043e-15   5.1070259e-15   3.9968029e-15
   8.0000000e+00   1.1297750e-04   2.6237188e-06   3.1691094e-11   5.7731597e-15   5.7731597e-15
   1.6000000e+01   7.5926869e-04   2.4335577e-05   1.2704044e-07   2.0914124e-09   1.7728041e-11
   2.0000000e+01   1.4795745e-03   2.3418571e-05   3.3667517e-07   3.5666989e-09   3.5837999e-11
   3.0000000e+01   2.1837122e-03   2.1860011e-05   6.7566186e-07   7.7201552e-09   9.6036956e-11
   4.0000000e+01   3.8583968e-03   2.0988476e-05   1.0478198e-06   1.3606677e-08   1.3202239e-10
   5.0000000e+01   5.9144043e-03   9.5597076e-05   1.3684454e-06   1.8750853e-08   3.2059688e-10
   6.0000000e+01   7.3373389e-03   1.6065314e-04   1.8051707e-06   2.7662168e-08   2.1570692e-09


==> dat/heisen_errs_L30.dat <==
   -2.0000000e+00   1.1774389e-03   4.9055755e-03   1.1722338e-02   1.0051673e-02   1.4201114e-02
   -3.0000000e+00   9.0696202e-06   7.6569449e-05   1.1351157e-04   1.1415875e-04   2.1398737e-04
   -4.0000000e+00   7.1748278e-08   1.2171593e-06   1.2288596e-06   7.0106259e-07   1.7895084e-06
   -5.0000000e+00   5.2466476e-10   1.2625053e-08   8.6496446e-09   1.0581349e-08   1.8243073e-08
   -6.0000000e+00   2.8652636e-12   6.6265216e-11   1.1220891e-10   1.1485923e-10   9.1963059e-10


==> dat/heisen_ttimes_L30_m_B1_e.dat <==
   -2.0000000e+00   2.1852000e-01   3.0000000e+00   3.3224000e-01
   -3.0000000e+00   4.1189200e-01   3.0000000e+00   5.1263000e-01
   -4.0000000e+00   1.5994500e+00   6.0000000e+00   6.7387000e-01
   -5.0000000e+00   2.9571400e+00   1.2000000e+01   9.9603000e-01
   -6.0000000e+00   7.9571200e+00   2.4000000e+01   1.7773800e+00


==> dat/heisen_ttimes_L30_m_B_e.dat <==
   1.0000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   8.0000000e+00
   2.0000000e+00   3.2044900e-01   1.4858400e+00   1.1000000e+01   2.4000000e+01
   3.0000000e+00   1.2606700e+00   3.0540100e+00   2.2000000e+01   5.4000000e+01
   4.0000000e+00   2.0511200e+00   4.4452200e+00   3.7000000e+01   1.0200000e+02
   5.0000000e+00   4.8265900e+00   1.2788800e+01   6.0000000e+01   2.1500000e+02
   6.0000000e+00   7.7092100e+00   1.7545500e+01   8.8000000e+01   3.8500000e+02
   7.0000000e+00   1.0564400e+01   2.0969900e+01   1.3000000e+02   6.8000000e+02
   8.0000000e+00   1.2071900e+01   2.3719300e+01   1.7800000e+02   1.0760000e+03
   9.0000000e+00   1.3581000e+01   3.8670300e+01   2.2600000e+02   1.6150000e+03
   1.0000000e+01   1.7199800e+01   5.2970700e+01   3.0700000e+02   2.9710000e+03
   1.2000000e+01   2.4495600e+01   7.3648900e+01   4.9800000e+02   0.0000000e+00
   1.6000000e+01   4.4343700e+01   1.5830100e+02   0.0000000e+00   0.0000000e+00
   2.0000000e+01   8.7285500e+01   3.2447700e+02   0.0000000e+00   0.0000000e+00
   2.4000000e+01   2.3545000e+02   1.0942300e+03   0.0000000e+00   0.0000000e+00


==> dat/heisen_ttimes_L_m_B1_e3.dat <==
   5.0000000e+00   1.9732000e-02   1.0000000e+00   1.3530000e-02
   8.0000000e+00   4.8809100e-02   1.0000000e+00   3.7290000e-02
   1.6000000e+01   1.9051500e-01   2.0000000e+00   1.5994000e-01
   2.0000000e+01   2.2320000e-01   2.0000000e+00   2.4416000e-01
   3.0000000e+01   4.1189200e-01   3.0000000e+00   5.1263000e-01
   4.0000000e+01   6.2794900e-01   6.0000000e+00   8.3034000e-01
   5.0000000e+01   8.9142700e-01   9.0000000e+00   1.1959600e+00
   6.0000000e+01   1.2363400e+00   1.2000000e+01   1.5655200e+00


==> dat/hh_errors_L30_e_n.dat <==
   5.0000000e+00   2.1949242e-04   1.5306289e-04   1.5116259e-04   1.5115814e-04   1.5115799e-04   1.5115799e-04
   8.0000000e+00   5.3160350e-05   1.3843859e-06   9.5890080e-07   9.5421840e-07   9.5406560e-07   9.5406490e-07
   1.0000000e+01   7.7563825e-05   5.5092280e-07   6.3778000e-08   6.0724501e-08   5.9353001e-08   5.9352100e-08
   1.2000000e+01   9.9978527e-05   5.3305000e-07   1.6550700e-08   6.1609011e-09   6.0570997e-09   6.0549006e-09
   1.5000000e+01   5.3116044e-05   5.8104320e-07   4.6494009e-09   3.8940051e-10   2.6949998e-10   2.6660096e-10
   1.8000000e+01   4.3790485e-05   5.1512670e-07   6.1177001e-09   1.5110047e-10   2.2300384e-11   1.9099389e-11
   2.0000000e+01   4.1968910e-05   4.4940590e-07   5.4353997e-09   1.3459989e-10   7.1000983e-12   3.9008796e-12
   2.2000000e+01   3.3797327e-05   4.7249220e-07   5.7295004e-09   1.2339996e-10   4.0003556e-12   3.0020431e-13
   2.5000000e+01   4.2163405e-05   7.6926320e-07   5.7116996e-09   1.4309975e-10   7.3008266e-12   4.7002402e-12


==> dat/hh_ttimes2_e_L.dat <==
%eps			L20		L30		L40		L60		L80
  -2.0000000e+00   6.2795730e+00   7.2636630e+00   7.7397450e+00   1.2869197e+01   1.9687495e+01
  -3.0000000e+00   6.2485040e+00   1.0301485e+01   1.4918366e+01   1.9184438e+01   2.9553127e+01
  -4.0000000e+00   9.9603950e+00   1.5577286e+01   2.2428466e+01   3.4331489e+01   6.2552098e+01
  -5.0000000e+00   1.5307094e+01   2.4259316e+01   3.3570912e+01   4.6395867e+01   6.9779716e+01
  -6.0000000e+00   2.4791716e+01   3.7799951e+01   6.1195221e+01   8.7863995e+01   1.1693800e+02
  -7.0000000e+00   7.1192603e+01   6.6321536e+01   1.0163227e+02   2.3176043e+02   1.8782091e+02


==> dat/hh_ttimes_L30_e_n.dat <==
   5.0000000e+00   1.0342600e-01   1.7426200e-01   3.9554300e-01   6.8483800e-01   3.0936200e+00   7.4418700e+00
   8.0000000e+00   1.8756300e-01   3.3088000e-01   9.5578300e-01   1.4099900e+00   6.1536800e+00   1.3897700e+01
   1.0000000e+01   2.3466900e-01   5.2827000e-01   1.3976600e+00   2.0527900e+00   1.0545300e+01   2.5955400e+01
   1.2000000e+01   2.7126100e-01   7.6998800e-01   2.1734200e+00   7.5953100e+00   1.4202100e+01   2.8447500e+01
   1.5000000e+01   4.3468000e-01   9.9882600e-01   2.8190300e+00   9.6402000e+00   2.1092300e+01   3.3930500e+01
   1.8000000e+01   4.6744300e-01   1.0666100e+00   3.9108600e+00   1.3219500e+01   2.6045000e+01   4.7342400e+01
   2.0000000e+01   4.8733900e-01   1.1016100e+00   5.1053100e+00   1.6160100e+01   2.2718000e+01   5.6223700e+01
   2.2000000e+01   5.1496000e-01   1.2415300e+00   6.0518300e+00   1.6963700e+01   2.8215200e+01   6.1738500e+01
   2.5000000e+01   5.3804800e-01   1.3301900e+00   7.1048500e+00   2.0400400e+01   3.9255400e+01   8.2740500e+01


==> dat/hh_ttimes_L_B_e3.dat <==
   5.0000000e+00   2.3550900e-01   8.8592300e-01   1.2929900e+00   3.1581300e+00   3.6274000e+00
   8.0000000e+00   4.5212000e-01   2.3707700e+00   2.3643200e+00   6.1202700e+00   9.0159800e+00
   1.6000000e+01   1.0437600e+00   5.5858400e+00   7.0384400e+00   2.2528300e+01   2.6304100e+01
   2.0000000e+01   8.9030400e-01   6.7303800e+00   8.8882500e+00   3.0834100e+01   4.2003200e+01
   3.0000000e+01   1.1576500e+00   1.2825500e+01   2.1012200e+01   5.9885500e+01   8.3223900e+01
   4.0000000e+01   1.5485600e+00   1.9502100e+01   3.0352500e+01   6.9851600e+01   1.3139300e+02
   5.0000000e+01   1.7920000e+00   2.6042300e+01   3.8392600e+01   1.0214600e+02   1.8612900e+02
   6.0000000e+01   2.0277500e+00   2.7204400e+01   4.5400700e+01   1.0057800e+02   2.1287100e+02
   8.0000000e+01   2.8490400e+00   4.1247800e+01   6.2980500e+01   1.4283700e+02   2.6769300e+02
   1.0000000e+02   4.1710100e+00   5.2594000e+01   7.6989100e+01   1.6547800e+02   3.7320800e+02


==> dat/hh_ttimes_e_L_B1.dat <==
  -2.0000000e+00   5.6168900e-01   1.0355500e+00
  -3.0000000e+00   1.1896100e+00   2.1199100e+00
  -4.0000000e+00   8.8695400e+00   1.1121900e+01
  -5.0000000e+00   2.2966800e+01   2.7002600e+01
  -6.0000000e+00   4.4036400e+01   4.5787600e+01
  -7.0000000e+00   1.1034900e+02   1.3052200e+02


==> dat/laplace_errs_block.dat <==
  d			n		tol		L0		A0		L1		A1		L2		A2		L3		A3		L4		A4	
   5.0000000e+00   1.6000000e+01   6.3095734e-01   5.4806490e-16   4.4703484e-08   6.3610573e-15   8.6364620e-08   9.1689027e-15   1.0914438e-07   8.6037022e-02   1.5707963e+00   1.3418953e-01   1.5707963e+00
   5.0000000e+00   1.6000000e+01   5.0118723e-01   7.2314810e-15   1.2440189e-07   8.4073949e-15   8.3186860e-08   1.1256503e-14   1.0554139e-07   9.1388657e-15   1.5707963e+00   1.1247467e-14   1.5707963e+00
   5.0000000e+00   1.6000000e+01   3.9810717e-01   5.6013795e-15   1.1596575e-07   1.0044465e-14   9.3750695e-08   1.2449417e-14   8.3186860e-08   1.3342510e-14   1.2838502e-07   1.9927055e-14   1.5707963e+00
   5.0000000e+00   1.6000000e+01   3.1622777e-01   4.9493389e-15   8.1541180e-08   1.1886169e-14   7.8121434e-08   1.0660046e-14   1.2026828e-07   9.1388657e-15   6.2022770e-08   9.3707993e-15   5.8098885e-01
   5.0000000e+00   1.6000000e+01   2.5118864e-01   1.3751887e-14   4.8221171e-08   1.7411280e-14   1.1374428e-07   1.6326389e-14   9.9194858e-08   1.1176996e-14   8.9406967e-08   1.1482050e-14   1.0554139e-07
   5.0000000e+00   1.6000000e+01   1.9952623e-01   2.9932171e-15   4.4703484e-08   1.7002013e-14   3.5974585e-08   1.5729932e-14   1.2935915e-07   1.2068678e-14   7.8121434e-08   5.1482971e-15   5.1401403e-08
   5.0000000e+00   1.6000000e+01   1.5848932e-01   2.5041867e-15   8.1541180e-08   1.2909337e-14   9.9194858e-08   1.0063588e-14   1.0430813e-07   1.2705594e-14   8.3186860e-08   6.3212144e-15   3.2448342e-01
   5.0000000e+00   1.6000000e+01   1.2589254e-01   3.4822476e-15   1.4134171e-07   1.6797379e-14   7.6340223e-08   8.5724455e-15   6.6520298e-08   1.0667464e-14   6.2022770e-08   1.4297052e-14   8.1541180e-08
   5.0000000e+00   1.6000000e+01   1.0000000e-01   2.0151562e-15   8.1541180e-08   3.7008185e-15   1.1261461e-07   1.6624618e-14   9.9194858e-08   1.1813912e-14   1.0178912e-07   1.3476010e-14   8.4793802e-08
   5.0000000e+00   1.6000000e+01   7.9432823e-02   4.4603085e-15   7.0656201e-08   1.9866885e-14   9.2329866e-08   8.4233312e-15   1.3503816e-07   8.2471836e-15   9.6518182e-08   1.0309133e-14   1.1261461e-07
   5.0000000e+00   1.6000000e+01   6.3095734e-02   7.7205115e-15   7.4505806e-08   9.4305636e-15   6.4322722e-08   1.1703846e-14   7.0656201e-08   8.2471836e-15   1.4901161e-08   2.4032265e-14   1.1031515e-07
   5.0000000e+00   1.6000000e+01   5.0118723e-02   1.2773826e-14   1.0178912e-07   5.9517898e-15   8.1541180e-08   1.1852960e-14   8.6364620e-08   8.7567162e-15   5.1401403e-08   8.3151738e-15   4.0710729e-08
   5.0000000e+00   1.6000000e+01   3.9810717e-02   3.4822476e-15   8.1541180e-08   1.2909337e-14   4.4703484e-08   1.7221075e-14   1.4901161e-08   8.3745667e-15   6.8628062e-08   1.2068509e-14   5.1401403e-08
   5.0000000e+00   1.6000000e+01   3.1622777e-02   1.5261258e-15   7.4505806e-08   1.7820548e-14   4.4703484e-08   1.6326389e-14   7.8121434e-08   1.3087744e-14   9.6518182e-08   1.2889551e-14   9.0882473e-08
   5.0000000e+00   1.6000000e+01   2.5118864e-02   5.7643897e-15   1.0178912e-07   1.8229815e-14   2.9802322e-08   7.5286453e-15   1.1261461e-07   6.0816699e-15   9.9194858e-08   7.3768400e-15   1.0795888e-07
   5.0000000e+00   1.6000000e+01   1.9952623e-02   8.0465318e-15   1.2131674e-07   9.2259299e-15   5.1401403e-08   1.6475503e-14   1.1920929e-07   4.2983057e-15   5.4325928e-08   8.5497572e-15   1.0914438e-07
   5.0000000e+00   1.6000000e+01   1.5848932e-02   3.8505475e-16   8.4793802e-08   8.6120286e-15   1.1486119e-07   1.0510931e-14   1.3687242e-07   1.3469893e-14   1.2026828e-07   1.0191841e-14   1.4308580e-07
   5.0000000e+00   1.6000000e+01   1.2589254e-02   4.9493389e-15   7.4505806e-08   2.8256869e-14   4.8221171e-08   1.3194989e-14   7.4505806e-08   9.9031646e-15   7.8121434e-08   1.6642886e-14   1.1147172e-07
   5.0000000e+00   1.6000000e+01   1.0000000e-02   3.8505475e-16   7.8121434e-08   2.1299321e-14   8.4793802e-08   2.9597562e-14   9.3750695e-08   1.5635407e-14   1.1486119e-07   1.0426425e-14   9.6518182e-08
   5.0000000e+00   1.6000000e+01   7.9432823e-03   1.1632755e-14   2.9802322e-08   9.8398311e-15   1.4901161e-08   2.1545390e-14   1.0554139e-07   1.2196061e-14   1.1147172e-07   7.6114234e-15   7.8121434e-08
   5.0000000e+00   1.6000000e+01   6.3095734e-03   3.8082679e-15   5.7048010e-08   1.1272267e-14   8.7901644e-08   8.2742169e-15   9.3750695e-08   8.5019499e-15   1.4308580e-07   9.8399662e-15   1.1374428e-07
   5.0000000e+00   1.6000000e+01   5.0118723e-03   8.7408520e-16   7.4505806e-08   1.5364943e-14   1.1920929e-07   1.3791446e-14   9.7867315e-08   1.2196061e-14   9.7867315e-08   9.9572580e-15   1.1920929e-07
   5.0000000e+00   1.6000000e+01   3.9810717e-03   1.5261258e-15   8.7901644e-08   1.6592745e-14   7.4505806e-08   1.0063588e-14   3.5974585e-08   1.6399706e-14   4.0710729e-08   1.1130175e-14   9.5146370e-08
   5.0000000e+00   1.6000000e+01   3.1622777e-03   1.6891359e-15   8.4793802e-08   1.2295436e-14   1.1705838e-07   1.4686132e-14   8.9406967e-08   5.4447541e-15   1.2740246e-07   9.0189241e-15   8.6364620e-08
   5.0000000e+00   1.6000000e+01   2.5118864e-03   3.4822476e-15   7.4505806e-08   9.8398311e-15   1.1705838e-07   1.4238789e-14   6.6520298e-08   9.6483983e-15   1.1920929e-07   9.6053828e-15   8.9406967e-08
   5.0000000e+00   1.6000000e+01   1.9952623e-03   1.1469745e-14   6.2022770e-08   1.9662251e-14   1.2026828e-07   1.4686132e-14   7.4505806e-08   1.0412697e-14   9.3750695e-08   7.7287151e-15   9.0882473e-08
   5.0000000e+00   1.6000000e+01   1.5848932e-03   5.9273998e-15   1.2440189e-07   2.0480786e-14   6.6520298e-08   1.6624618e-14   9.3750695e-08   9.5210151e-15   1.2026828e-07   1.3006843e-14   1.1147172e-07
   5.0000000e+00   1.6000000e+01   1.2589254e-03   5.2753592e-15   9.0882473e-08   1.2704704e-14   1.2026828e-07   1.2896760e-14   9.2329866e-08   1.6017556e-14   1.3128295e-07   9.2535076e-15   9.2329866e-08
   5.0000000e+00   1.6000000e+01   1.0000000e-03   2.6671968e-15   5.9604645e-08   1.1067634e-14   8.7901644e-08   1.4537017e-14   9.5146370e-08   6.5912025e-15   7.4505806e-08   1.1247467e-14   8.7901644e-08


==> dat/laplace_errs_def.dat <==
  d			n		tol		L0		A0		L1		A1		L2		A2		L3		A3		L4		A4	
   5.0000000e+00   1.6000000e+01   6.3095734e-01   3.8505475e-16   1.2877282e-01   9.7877097e-01   1.5707963e+00   4.5020408e+00   1.5707963e+00   4.3054384e+00   1.5707963e+00   6.6170886e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   5.0118723e-01   2.3411765e-15   8.6900144e-02   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   6.6301456e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   3.9810717e-01   1.6891359e-15   3.5974585e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   3.1622777e-01   1.2284796e-14   5.7048010e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   2.5118864e-01   1.3631156e-15   1.4901161e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.9952623e-01   4.4603085e-15   1.2838502e-07   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.5848932e-01   8.5355622e-15   1.1813943e-07   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.2589254e-01   3.1562273e-15   1.4901161e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.0000000e-01   1.6891359e-15   6.2022770e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   7.9432823e-02   2.1781664e-15   4.4703484e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   6.3095734e-02   1.5261258e-15   5.1401403e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   5.0118723e-02   8.6985724e-15   6.2022770e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   3.9810717e-02   1.6849080e-14   5.7048010e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   3.1622777e-02   5.4383694e-15   1.2838502e-07   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   2.5118864e-02   7.5575013e-15   5.1401403e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.9952623e-02   8.5355622e-15   9.9194858e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.5848932e-02   1.8642191e-14   5.7048010e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.2589254e-02   3.8505475e-16   5.7048010e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.0000000e-02   1.0370954e-15   7.4505806e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   7.9432823e-03   1.8479181e-14   1.4901161e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   6.3095734e-03   8.5355622e-15   1.4901161e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   5.0118723e-03   1.8521461e-15   7.4505806e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   3.9810717e-03   8.7408520e-16   7.8121434e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   3.1622777e-03   2.2204460e-16   8.4793802e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   2.5118864e-03   1.0165664e-14   1.4818120e-07   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.9952623e-03   1.5055968e-14   3.5974585e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.5848932e-03   1.3631156e-15   1.4650465e-07   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.2589254e-03   5.4383694e-15   6.6520298e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00
   5.0000000e+00   1.6000000e+01   1.0000000e-03   3.4822476e-15   3.5974585e-08   9.7877097e-01   1.5707963e+00   4.5139187e+00   1.5707963e+00   5.9477384e+00   1.5707963e+00   7.6676206e+00   1.5707963e+00

